Dynamique p-adique (d'apr\`es des expos\'es de Jean-Christophe Yoccoz)

This paper is an introduction to the dynamics of rational fractions over a p-adic field. It follows the lectures that Jean-Christophe Yoccoz gave during the \'Etats de la recherche in May 2006, and develops certain points. Most of the results to be explained here are due to Benedetto, B\'ezivin, Hsia, Lubin, Morton, Rivera-Letelier and Silverman. ----- Ce texte est une introduction \`a la dynamique des fractions rationnelles sur un corps $p$-adique. Il reprend le cours que Jean-Christophe Yoccoz avait fait lors des \emph{\'Etats de la recherche} de mai 2006 et en d\'eveloppe certains points. La plupart des r\'esultats pr\'esent\'es sont d\^us \`a Benedetto, B\'ezivin, Hsia, Lubin, Morton, Rivera-Letelier et Silverman.

==> bassin.pstex_t <==
\begin{picture}(0,0)
\includegraphics{bassin}
\end{picture}
\setlength{\unitlength}{1460sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9262,7844)(3279,-7808)
\put(12526,-4561){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{$R$}%
}}}}
\put(10876,-286){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{$R$}%
}}}}
\put(7726,-3361){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{$R$}%
}}}}
\put(4501,-3361){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{$S_{\text{can}}$}%
}}}}
\put(5926,-2986){\makebox(0,0)[lb]{\smash{{\SetFigFont{9}{10.8}{\familydefault}{\mddefault}{\updefault}{$R$}%
}}}}
\end{picture}%

